The Radio to Gamma Ray Connection of EGRET Blazars: Correlation, Regression and Monte Carlo Analysis

A comprehensive statistical analysis of the broadband properties of EGRET blazars is presented. This analysis includes sources identified as blazars in the Sowards-Emmerd publications. Using this sample of 122 sources, we find that there is a relationship $L_\gamma \propto {L_r}^{0.77 \pm 0.03} $ as well as a correlation between $\alpha_{og}$ and $\alpha_{ro}$, and a correlation between radio luminosity and $\alpha_{og}$. Through the use of Monte Carlo simulations, we can replicate the observed luminosity relationship if a synchrotron self-Compton model is assumed. However, this relationship can not be replicated if an external Compton scattering model is assumed. These differences are primarily due to beaming effects. In addition it has been determined that the intrinsic radio luminosity of the parent sample falls in the range $10^{21} < L < 10^{30} {\rm Watts Hz^{-1}}$ and that the bulk Lorentz factors of the source are in the range $ 1 < \Gamma < 30 $, in a agreement with VLBI observations. Finally, we discuss implications for GLAST, successfully launched in June 2008.

==> readme.txt <==
Author: Steven D. Bloom
Address: Box 821, Hampden-Sydney College, Hampden-Sydney, VA 23943
Phone: 434-223-6170
FAX: 434-223-6374
Email: sbloom@hsc.edu
Journal Name: Astronomical Journal
Article Title: The Radio and Gamma-Ray Connection of EGRET Blazars: Correlation, Regression, and Monte Carlo Analysis
Author list: Steven D. Bloom
Article type: paper, revised
IOP ID Number: 172532
Article ID Number: AJ/269680/ART
Keywords: gamma rays: observations
Format: LaTex

files (ms.tex is manuscript, the rest are figures):

ms.tex
f1.eps
f2a.eps
f2b.eps
f3a.eps
f3b.eps
f4a.eps
f4b.eps
f5a.eps
f5b.eps
f6a.eps
f6b.eps
f7.eps
f8.eps
f9.eps
f10.eps
f11.eps
f12a.eps
f12b.eps


To the Editor and Referee:

Response to Referee Comments:

Thank you for the provisionally acceptance of this work. I am glad we worked together to accomplish this.

I have addressed the two comments:

1. I have now changed the wording in the text to reflect the successful launch of GLAST.

2. I have changed the wording in the conclusions to avoid the tautology you mention regarding the SSC and ECS models. 







